SPT-3G D1: CMB temperature and polarization power spectra and cosmology from 2019 and 2020 observations of the SPT-3G Main field

We present measurements of the temperature and E-mode polarization angular power spectra of the cosmic microwave background (CMB) from observations of 4% of the sky with SPT-3G, the current camera on the South Pole Telescope (SPT). The maps used in this analysis are the deepest used in a CMB TT/TE/EE analysis to date. The maps and resulting power spectra have been validated through blind and unblind tests. The measurements of the lensed EE and TE spectra are the most precise to date at l=1800-4000 and l=2200-4000, respectively. Combining our TT/TE/EE spectra with previously published SPT-3G CMB lensing results, we find parameters for the standard LCDM model consistent with Planck and ACT-DR6 with comparable constraining power. We report a Hubble constant of $H_0=66.66\pm0.60$ km/s/Mpc from SPT-3G alone, 6.2 sigma away from local measurements from SH0ES. For the first time, combined ground-based (SPT+ACT) CMB primary and lensing data have reached Planck's constraining power on some parameters, a milestone for CMB cosmology. The combination of these three CMB experiments yields the tightest CMB constraints to date, with $H_0=67.19\pm0.38$ km/s/Mpc, and the amplitude of clustering $\sigma_8=0.8137\pm0.0037$. CMB data alone show no evidence for physics beyond LCDM; however, we observe a 2.8 sigma difference in LCDM between CMB and baryon acoustic oscillation (BAO) results from DESI-DR2, which is relaxed in extended models. The combination of CMB and BAO yields 2-3 sigma shifts from LCDM in the curvature of the universe, the amplitude of CMB lensing, or the dark energy equation of state. It also drives mild preferences for models that address the Hubble tension through modified recombination or variations in the electron mass in a non-flat universe. This work highlights the growing power of ground-based CMB experiments and lays a foundation for further cosmological analyses with SPT-3G.

==> authors_orcid.csv <==
name,orcid
E. Camphuis,0000-0003-3483-8461
L. Balkenhol,0000-0001-6899-1873
A. R. Khalife,0000-0002-8388-4950
F. Guidi,0000-0001-7593-3962
N. Huang,0000-0003-3595-0359
G. P. Lynch,0009-0004-3143-1708
A. J. Anderson,0000-0002-4435-4623
M. Archipley,0000-0002-0517-9842
P. S. Barry,0000-0001-9103-9354
A. N. Bender,0000-0001-5868-0748
B. A. Benson,0000-0002-5108-6823
F. Bianchini,0000-0003-4847-3483
L. E. Bleem,0000-0001-7665-5079
F. R. Bouchet,0000-0002-8051-2924
J. E. Carlstrom,0000-0002-2044-7665
P. M. Chichura,0000-0002-5397-9035
T.-L. Chou,0000-0002-3091-8790
T. M. Crawford,0000-0001-9000-5013
C. Daley,0000-0002-3760-2086
D. Dutcher,0000-0002-9962-2058
K. R. Ferguson,0000-0002-4928-8813
A. Foster,0000-0002-7145-1824
R. Gualtieri,0000-0003-4245-2315
E. Hivon,0000-0003-1880-2733
G. P. Holder,0000-0002-0463-6394
A. E. Lowitz,0000-0002-4747-4276
M. Millea,0000-0001-7317-0551
G. I. Noble,0000-0002-5254-243X
Z. Pan,0000-0002-6164-9861
K. A. Phadke,0000-0001-7946-557X
S. Raghunathan,0000-0003-1405-378X
A. Rahlin,0000-0003-3953-1776
C. L. Reichardt,0000-0003-2226-9169
J. A. Sobrin,0000-0001-6155-5315
C. Umilta,0000-0002-6805-6188
J. D. Vieira,0000-0001-7192-3871
A. Vitrier,0009-0009-3168-092X
N. Whitehorn,0000-0002-3157-0407
W. L. K. Wu,0000-0001-5411-6920

